DocSAM: Unified Document Image Segmentation via Query Decomposition and Heterogeneous Mixed Learning

Document image segmentation is crucial for document analysis and recognition but remains challenging due to the diversity of document formats and segmentation tasks. Existing methods often address these tasks separately, resulting in limited generalization and resource wastage. This paper introduces DocSAM, a transformer-based unified framework designed for various document image segmentation tasks, such as document layout analysis, multi-granularity text segmentation, and table structure recognition, by modelling these tasks as a combination of instance and semantic segmentation. Specifically, DocSAM employs Sentence-BERT to map category names from each dataset into semantic queries that match the dimensionality of instance queries. These two sets of queries interact through an attention mechanism and are cross-attended with image features to predict instance and semantic segmentation masks. Instance categories are predicted by computing the dot product between instance and semantic queries, followed by softmax normalization of scores. Consequently, DocSAM can be jointly trained on heterogeneous datasets, enhancing robustness and generalization while reducing computational and storage resources. Comprehensive evaluations show that DocSAM surpasses existing methods in accuracy, efficiency, and adaptability, highlighting its potential for advancing document image understanding and segmentation across various applications. Codes are available at https://github.com/xhli-git/DocSAM.

==> image/list.txt <==
./predictions/ICDAR_2019-cTDaR-modern/cTDaR_t10084_instance_gt.png
./predictions/NTable-gen/2114_1_disorted_instance_dt.png
./predictions/CASIA-AHCDB-style1/142_1_instance_gt.png
./predictions/ICDAR_2019_RRC_MLT/tr_img_06702_instance_dt.png
./predictions/SCUT-CAB-physical/image1004_instance_dt.png
./predictions/DocBank/65.tar_1504.08113.gz_musb_higashi_PRA2_final_13_instance_gt.png
./predictions/USTB-SV1K/0921_instance_dt.png
./predictions/ICDAR_2023_RRC_ReST/34_instance_gt.png
./predictions/ICDAR_2019_RRC_MLT/tr_img_06702_instance_gt.png
./predictions/ShopSign/image_9278_instance_dt.png
./predictions/CHDAC-2022/image_2726_instance_gt.png
./predictions/PubTabNet/PMC3269980_003_00_instance_gt.png
./predictions/DocLayNet/d875f8f9efde74972bd5911e30afb8b651fa0f009b0066b702e80db4b587d770_instance_dt.png
./failure-cases/2211_instance_dt.png
./predictions/PubLayNet/PMC4316801_00004_instance_gt.png
./predictions/NTable-cam/engineering_20_6_instance_dt.png
./predictions/DocLayNet/fbbd48a5624f578e5f7bf1784662d62c6be61a8a490052bef67dbb2e207b94fa_instance_dt.png
./predictions/MTHv2/JX_260_1_136_instance_gt.png
./predictions/PubLayNet/PMC4316801_00004_instance_dt.png
./predictions/PubTabNet/PMC3269980_003_00_instance_dt.png
./predictions/CTW-1500/1089_instance_gt.png
./predictions/PubTables-1M-Detection/PMC3236038_9_instance_gt.png
./predictions/SCUT-HCCDoc/006701_instance_gt.png
./predictions/ICDAR_2019_RRC_MLT/tr_img_09199_instance_gt.png
./predictions/CTW-1500/1089_instance_dt.png
./predictions/ICDAR_2019_RRC_LSVT/gt_11580_instance_gt.png
./predictions/CASIA-AHCDB-style1/172_2_instance_gt.png
./predictions/TableBank-latex/1706.01205_38_instance_dt.png
./predictions/DocLayNet/7eb034036cd99875fe3bea03ccfc11a0f70776d89ed4bf7f644120f84483df1e_instance_gt.png
./failure-cases/budget_ti12570277_instance_gt.png
./predictions/PubTables-1M-Structure/PMC4960547_table_1_instance_dt.png
./predictions/CTW-Public/3045524_instance_gt.png
./predictions/WTW/O1CN01EW6eFs1igTtGtfbgy_!!6000000004442-0-lxb_instance_gt.png
./predictions/ICDAR_2019-cTDaR-modern/cTDaR_t10034_instance_gt.png
./predictions/TableBank-latex/1706.01205_38_instance_gt.png
./predictions/ICDAR_2015/img_398_instance_gt.png
./failure-cases/cTDaR_t00303_instance_dt.png
./predictions/SCUT-HCCDoc/005136_instance_dt.png
./predictions/ICDAR_2019-HDRC/004709126_00887_instance_gt.png
./predictions/WTW/11974636_instance_gt.png
./predictions/ICDAR_2019_RRC_ArT/gt_814_instance_gt.png
./predictions/BaDLAD/6b7b84aa-a390-44b4-951a-d7e4d782fd80_instance_gt.png
./predictions/ICDAR_2013/us-007_page_2_instance_dt.png
./predictions/PubTables-1M-Detection/PMC3633862_10_instance_gt.png
./predictions/PubTables-1M-Structure/PMC5850591_table_1_instance_gt.png
./predictions/ICDAR_2017-POD/POD_1737_instance_gt.png
./predictions/NTable-cam/CC2013_19_0_instance_dt.png
./predictions/ICDAR_2019_RRC_ArT/gt_3740_instance_dt.png
./predictions/ICDAR_2019_RRC_ReCTS/train_ReCTS_006034_instance_gt.png
./predictions/CTW-1500/1027_instance_dt.png
./predictions/ICDAR_2017_RRC_MLT/img_1221_instance_gt.png
./predictions/CDLA/val_0721_instance_dt.png
./predictions/ICDAR_2013/us-007_page_2_instance_gt.png
./predictions/DocLayNet/a2aadac82a47ea30133809db5158f684c38c3287fbc924319d2c7b1232a107d5_instance_dt.png
./predictions/USTB-SV1K/0851_instance_dt.png
./failure-cases/cTDaR_t10007_instance_dt.png
./predictions/TableBank-word/08022012_stratejkplan_11_instance_gt.png
./predictions/CASIA-HWDB/1252-P17_instance_dt.png
./predictions/ICDAR_2017-POD/POD_1751_instance_gt.png
./predictions/NTable-gen/4187_0_disorted_instance_gt.png
./predictions/CTW-Public/3025923_instance_gt.png
./predictions/ICDAR_2013/eu-004_page_1_instance_dt.png
./predictions/DocLayNet/fbbd48a5624f578e5f7bf1784662d62c6be61a8a490052bef67dbb2e207b94fa_instance_gt.png
./predictions/CTW-1500/1013_instance_gt.png
./predictions/ICDAR_2017_RCTW/image_2033_instance_gt.png
./predictions/M6Doc/0302_02_2021_07_0017_instance_dt.png
./predictions/ICDAR_2019-HDRC/004709094_00881_instance_dt.png
./predictions/CASIA-AHCDB-style2/021_034_1_instance_dt.png
./predictions/CASIA-AHCDB-style1/142_1_instance_dt.png
./predictions/ICDAR_2019-cTDaR-modern/cTDaR_t10084_instance_dt.png
./predictions/WTW/O1CN01EW6eFs1igTtGtfbgy_!!6000000004442-0-lxb_instance_dt.png
./predictions/ICDAR_2017_RRC_MLT/img_1223_instance_dt.png
./predictions/TNCR/1614e2d9a13a653b919cb2abd8a59752-15_instance_gt.png
./predictions/PubTables-1M-Structure/PMC2647943_table_2_instance_dt.png
./predictions/RanLayNet/canvas_7016_instance_gt.png
./predictions/CASIA-10k/PAL05181_instance_dt.png
./failure-cases/cTDaR_t00303_instance_gt.png
./predictions/D4LA/scientific_report_2501761311_instance_dt.png
./predictions/CHDAC-2022/image_3622_instance_gt.png
./predictions/ICDAR_2019-HDRC/004709094_00815_instance_gt.png
./failure-cases/1019_instance_dt.png
./predictions/ICDAR_2019_RRC_LSVT/gt_29406_instance_dt.png
./predictions/SCUT-HCCDoc/003631_instance_dt.png
./predictions/ICPR_2018-MTWI/TB1MF4xLXXXXXb2XVXXunYpLFXX_instance_gt.png
./predictions/SCUT-CAB-logical/image2934_instance_gt.png
./predictions/ShopSign/image_19148_instance_dt.png
./predictions/SCUT-HCCDoc/003631_instance_gt.png
./predictions/BaDLAD/42df6b74-a8cb-4f3b-9d6e-0a90880b8eea_instance_gt.png
./predictions/RanLayNet/canvas_7008_instance_dt.png
./predictions/FinTabNet/page_98_instance_dt.png
./predictions/STDW/Hindi_output_0025_instance_dt.png
./predictions/ICDAR_2015/img_134_instance_gt.png
./predictions/TNCR/0126a9659723cbab78e9aca4c232c2d1-20_instance_gt.png
./predictions/COCO-Text/COCO_train2014_000000028336_instance_dt.png
./failure-cases/1019_instance_gt.png
./predictions/PubTables-1M-Structure/PMC2647943_table_2_instance_gt.png
./failure-cases/7cee1e3cd51f2e8aeb621a65285f24581b15c6ad76b75d501e04ccb1258e7450_instance_gt.png
./predictions/PubTables-1M-Structure/PMC3361345_table_0_instance_gt.png
./failure-cases/7cee1e3cd51f2e8aeb621a65285f24581b15c6ad76b75d501e04ccb1258e7450_instance_dt.png
./predictions/CTW-Public/3009716_instance_gt.png
./predictions/FinTabNet/page_102_instance_gt.png
./predictions/ICDAR_2019-cTDaR-archival/cTDaR_t00091_instance_dt.png
./predictions/ICPR_2018-MTWI/TB1MF4xLXXXXXb2XVXXunYpLFXX_instance_dt.png
./predictions/ICPR_2018-MTWI/TB1eF45LpXXXXbrXVXXunYpLFXX_instance_dt.png
./predictions/ICDAR_2019_RRC_ArT/gt_720_instance_gt.png
./failure-cases/image_3667_instance_gt.png
./predictions/PubTabNet/PMC2704928_002_00_instance_dt.png
./predictions/DocBank/3.tar_1601.01166.gz_ARXIV_Sarnoff_0_instance_gt.png
./predictions/M6Doc/2117_instance_gt.png
./predictions/NTable-cam/parents_23_4_instance_gt.png
./predictions/M6Doc/0302_02_2021_07_0017_instance_gt.png
./predictions/ICDAR_2013/us-024_page_2_instance_gt.png
./predictions/ShopSign/image_9241_instance_gt.png
./predictions/USTB-SV1K/0901_instance_gt.png
./predictions/NTable-gen/4187_0_disorted_instance_dt.png
./predictions/CDLA/val_0403_instance_dt.png
./failure-cases/3029109_instance_gt.png
./predictions/ICDAR_2019_RRC_LSVT/gt_29406_instance_gt.png
./predictions/TableBank-latex/1404.4847_13_instance_dt.png
./predictions/ICDAR_2019_RRC_ArT/gt_3740_instance_gt.png
./predictions/ICDAR_2019_RRC_ReCTS/train_ReCTS_016439_instance_dt.png
./predictions/ICDAR_2019-HDRC/004709094_00815_instance_dt.png
./predictions/CTW-Public/3045524_instance_dt.png
./predictions/TNCR/1614e2d9a13a653b919cb2abd8a59752-15_instance_dt.png
./predictions/HJDataset/990077217110203941_v17pt2_1030_instance_dt.png
./predictions/DocLayNet/d875f8f9efde74972bd5911e30afb8b651fa0f009b0066b702e80db4b587d770_instance_gt.png
./predictions/ICDAR_2019_RRC_LSVT/gt_3260_instance_dt.png
./predictions/WTW/1dae7514f1ec0524f4457a9b199dd0b01d0c4b35_instance_gt.png
./predictions/ICDAR_2015/img_178_instance_gt.png
./predictions/CHDAC-2022/image_2726_instance_dt.png
./predictions/CHDAC-2022/image_2186_instance_dt.png
./predictions/MSRA-TD500/IMG_0760_instance_gt.png
./predictions/ICDAR_2017_RRC_MLT/img_1223_instance_gt.png
./predictions/Total-Text/img393_instance_dt.png
./predictions/MSRA-TD500/IMG_2090_instance_gt.png
./predictions/PubTables-1M-Structure/PMC3361345_table_0_instance_dt.png
./predictions/MTHv2/77-V040P0543_instance_dt.png
./predictions/ICDAR_2019_RRC_ArT/gt_720_instance_dt.png
./predictions/ICDAR_2023_RRC_HierText/3cf13a8165a80f00_instance_gt.png
./predictions/SCUT-CAB-logical/13-V005P0296_instance_gt.png
./predictions/PubTables-1M-Detection/PMC3236038_9_instance_dt.png
./predictions/TableBank-word/1JWS1415_8_instance_gt.png
./predictions/STDW/Hindi_output_0025_instance_gt.png
./failure-cases/3e06cfc4e8561d3b_instance_gt.png
./predictions/ICDAR_2019-cTDaR-archival/cTDaR_t00347_instance_dt.png
./failure-cases/3029109_instance_dt.png
./predictions/DocLayNet/a2aadac82a47ea30133809db5158f684c38c3287fbc924319d2c7b1232a107d5_instance_gt.png
./predictions/ICDAR_2019_RRC_LSVT/gt_13679_instance_gt.png
./predictions/SCUT-HCCDoc/011773_instance_gt.png
./predictions/CDLA/val_0403_instance_gt.png
./predictions/STDW/432800_17_instance_dt.png
./predictions/ICDAR_2019-cTDaR-archival/cTDaR_t00515_instance_gt.png
./predictions/TableBank-word/school-catalog-2017_43_instance_gt.png
./predictions/ICDAR_2017-POD/POD_1851_instance_dt.png
./predictions/TableBank-latex/1801.02605_6_instance_gt.png
./predictions/ShopSign/image_9278_instance_gt.png
./predictions/ICDAR_2023_RRC_ReST/2667_instance_dt.png
./predictions/PubLayNet/PMC2968715_00005_instance_gt.png
./predictions/ICDAR_2019-cTDaR-modern/cTDaR_t10034_instance_dt.png
./predictions/TNCR/3b1abebaa13f2ad7d0bd1a49358cc6cb_instance_gt.png
./predictions/SCUT-CAB-logical/13-V005P0296_instance_dt.png
./predictions/M6Doc/0401_02372_instance_dt.png
./predictions/CASIA-AHCDB-style2/005_002_1_instance_gt.png
./predictions/ICDAR_2017-POD/POD_2244_instance_gt.png
./predictions/ICDAR_2019_RRC_ReCTS/train_ReCTS_000568_instance_gt.png
./predictions/CHDAC-2022/image_2186_instance_gt.png
./predictions/HJDataset/990077217110203941_v17pt1_0089_instance_dt.png
./predictions/WTW/99a49ebdf9cf721040145b347d2f811bb74ec019_instance_dt.png
./predictions/USTB-SV1K/0901_instance_dt.png
./predictions/CASIA-10k/PAL01172_instance_gt.png
./predictions/PubLayNet/PMC3018644_00001_instance_dt.png
./predictions/BaDLAD/42df6b74-a8cb-4f3b-9d6e-0a90880b8eea_instance_dt.png
./failure-cases/COCO_train2014_000000084383_instance_gt.png
./predictions/COCO-Text/COCO_train2014_000000028336_instance_gt.png
./predictions/TableBank-latex/1404.4847_13_instance_gt.png
./predictions/D4LA/resume_50673798-3799_instance_dt.png
./predictions/FinTabNet/page_102_instance_dt.png
./predictions/IIIT-AR-13K/ar_bmw_2012_eng_153_instance_dt.png
./predictions/WTW/6da75c034b5a1e250d95cacdc81adbadfa78e8bb_instance_dt.png
./predictions/RanLayNet/canvas_7057_instance_dt.png
./predictions/TNCR/3b1abebaa13f2ad7d0bd1a49358cc6cb_instance_dt.png
./failure-cases/img_1788_instance_dt.png
./predictions/SCUT-HCCDoc/011773_instance_dt.png
./predictions/CASIA-HWDB/173-P17_instance_dt.png
./predictions/ICDAR_2023_RRC_ReST/34_instance_dt.png
./predictions/IIIT-AR-13K/ar_alstom_2007_eng_120_instance_gt.png
./predictions/ICDAR_2019-HDRC/004709126_00887_instance_dt.png
./predictions/DocBank/65.tar_1504.08113.gz_musb_higashi_PRA2_final_13_instance_dt.png
./predictions/ICDAR_2013/eu-004_page_1_instance_gt.png
./predictions/ICDAR_2023_RRC_HierText/9c1277de1c19689b_instance_gt.png
./predictions/PubTables-1M-Detection/PMC3633862_10_instance_dt.png
./predictions/PubTabNet/PMC3305633_003_00_instance_dt.png
./predictions/HUST-TR400/IMG_0243_instance_dt.png
./predictions/ICDAR_2019_RRC_ReCTS/train_ReCTS_000568_instance_dt.png
./failure-cases/image_3667_instance_dt.png
./predictions/Total-Text/img540_instance_dt.png
./failure-cases/0601_0002_0040_instance_gt.png
./predictions/ICDAR_2023_RRC_HierText/9c1277de1c19689b_instance_dt.png
./predictions/CASIA-AHCDB-style1/139_1_instance_gt.png
./predictions/HJDataset/990077217110203941_v17pt2_0376_instance_gt.png
./predictions/MSRA-TD500/IMG_2090_instance_dt.png
./predictions/CTW-Public/3025880_instance_gt.png
./predictions/ICDAR_2017_RRC_MLT/img_1165_instance_gt.png
./predictions/TNCR/0126a9659723cbab78e9aca4c232c2d1-20_instance_dt.png
./predictions/COCO-Text/COCO_train2014_000000526292_instance_gt.png
./predictions/CASIA-AHCDB-style1/139_1_instance_dt.png
./predictions/MSRA-TD500/IMG_0760_instance_dt.png
./predictions/PubLayNet/PMC3018644_00001_instance_gt.png
./predictions/CASIA-HWDB/1252-P17_instance_gt.png
./predictions/CASIA-HWDB/173-P17_instance_gt.png
./predictions/ICDAR_2015/img_398_instance_dt.png
./predictions/ICDAR_2017-POD/POD_2359_instance_gt.png
./failure-cases/image_3586_instance_gt.png
./predictions/FinTabNet/page_98_instance_gt.png
./predictions/ICDAR_2017_RRC_MLT/img_1221_instance_dt.png
./predictions/ShopSign/image_9241_instance_dt.png
./predictions/M6Doc/0201_2020080311_instance_gt.png
./predictions/M6Doc/0302_03_2020_04_0027_instance_gt.png
./predictions/CTW-Public/3025880_instance_dt.png
./predictions/HUST-TR400/IMG_0259_instance_dt.png
./predictions/CDLA/val_0253_instance_gt.png
./predictions/NTable-cam/CC2013_19_0_instance_gt.png
./predictions/M6Doc/010203_00557_instance_dt.png
./predictions/CASIA-10k/PAL05181_instance_gt.png
./predictions/BaDLAD/6b7b84aa-a390-44b4-951a-d7e4d782fd80_instance_dt.png
./predictions/Total-Text/img651_instance_dt.png
./predictions/COCO-Text/COCO_train2014_000000526292_instance_dt.png
./predictions/NTable-cam/ppt_75_4_instance_gt.png
./predictions/IIIT-AR-13K/ar_alstom_2007_eng_120_instance_dt.png
./predictions/SCUT-HCCDoc/005136_instance_gt.png
./predictions/WTW/customs-declaration-02619_instance_dt.png
./predictions/IIIT-AR-13K/ar_sap_2001_eng_69_instance_gt.png
./predictions/USTB-SV1K/0851_instance_gt.png
./predictions/M6Doc/0601_0007_0035_instance_dt.png
./predictions/ICDAR_2019_RRC_ArT/gt_814_instance_dt.png
./failure-cases/f61c775d6c036ba8_instance_dt.png
./predictions/ICDAR_2019_RRC_ReCTS/train_ReCTS_006034_instance_dt.png
./predictions/CASIA-AHCDB-style2/012_010_1_instance_dt.png
./predictions/TableBank-latex/1801.02605_6_instance_dt.png
./predictions/PubLayNet/PMC2968715_00005_instance_dt.png
./failure-cases/0601_0002_0040_instance_dt.png
./predictions/DocBank/5.tar_1801.01971.gz_capsule_rbc_7_instance_gt.png
./predictions/D4LA/specification_2057486745_2057486746_instance_dt.png
./predictions/ICDAR_2019-cTDaR-archival/cTDaR_t00347_instance_gt.png
./predictions/IIIT-AR-13K/ar_sap_2001_eng_69_instance_dt.png
./predictions/ICDAR_2017-POD/POD_2244_instance_dt.png
./predictions/ICDAR_2023_RRC_ReST/624_instance_gt.png
./predictions/CASIA-10k/PAL10723_instance_dt.png
./predictions/HUST-TR400/IMG_0259_instance_gt.png
./predictions/BaDLAD/e02a954f-2056-40ea-9d80-2628e8b3a3c8_instance_dt.png
./predictions/PubTables-1M-Detection/PMC1444918_2_instance_gt.png
./predictions/ICDAR_2017_RCTW/image_2033_instance_dt.png
./predictions/ICDAR_2017_RCTW/image_127_instance_dt.png
./predictions/MSRA-TD500/IMG_0513_instance_gt.png
./failure-cases/1038_instance_dt.png
./predictions/MSRA-TD500/IMG_0513_instance_dt.png
./predictions/D4LA/scientific_report_2501761311_instance_gt.png
./predictions/ICPR_2018-MTWI/TB1hUFyLXXXXXbjXVXXunYpLFXX_instance_dt.png
./predictions/RanLayNet/canvas_7016_instance_dt.png
./predictions/D4LA/specification_2057486745_2057486746_instance_gt.png
./predictions/D4LA/resume_50673798-3799_instance_gt.png
./predictions/CHDAC-2022/image_3622_instance_dt.png
./predictions/CDLA/val_0721_instance_gt.png
./predictions/RanLayNet/canvas_7057_instance_gt.png
./predictions/HUST-TR400/IMG_0243_instance_gt.png
./predictions/FinTabNet/page_19_instance_dt.png
./failure-cases/1038_instance_gt.png
./predictions/NTable-cam/engineering_20_6_instance_gt.png
./predictions/ShopSign/image_19002_instance_gt.png
./predictions/Total-Text/img651_instance_gt.png
./predictions/NTable-cam/parents_23_4_instance_dt.png
./failure-cases/img_1788_instance_gt.png
./predictions/CASIA-10k/PAL01172_instance_dt.png
./failure-cases/f61c775d6c036ba8_instance_gt.png
./predictions/WTW/6da75c034b5a1e250d95cacdc81adbadfa78e8bb_instance_gt.png
./predictions/CDLA/val_0253_instance_dt.png
./failure-cases/cTDaR_t10007_instance_gt.png
./predictions/TableBank-word/school-catalog-2017_43_instance_dt.png
./predictions/CTW-1500/1027_instance_gt.png
./predictions/ICPR_2018-MTWI/TB1hUFyLXXXXXbjXVXXunYpLFXX_instance_gt.png
./predictions/FinTabNet/page_19_instance_gt.png
./predictions/SCUT-CAB-physical/image1927_instance_dt.png
./failure-cases/2211_instance_gt.png
./predictions/SCUT-HCCDoc/003876_instance_gt.png
./predictions/NTable-cam/ppt_75_4_instance_dt.png
./predictions/MTHv2/JX_260_1_136_instance_dt.png
./predictions/CASIA-AHCDB-style2/021_034_1_instance_gt.png
./predictions/HJDataset/990077217110203941_v17pt2_1030_instance_gt.png
./predictions/STDW/815200_1_instance_gt.png
./predictions/CASIA-HWDB/173-P20_instance_gt.png
./predictions/TableBank-word/1JWS1415_8_instance_dt.png
./predictions/ICDAR_2019_RRC_LSVT/gt_11580_instance_dt.png
./predictions/STDW/432800_17_instance_gt.png
./predictions/ICDAR_2019_RRC_ArT/gt_3714_instance_dt.png
./predictions/PubTables-1M-Structure/PMC5850591_table_1_instance_dt.png
./predictions/RanLayNet/canvas_7008_instance_gt.png
./predictions/NTable-gen/3209_1_disorted_instance_dt.png
./predictions/HJDataset/990077217110203941_v17pt2_0376_instance_dt.png
./predictions/ICDAR_2019_RRC_LSVT/gt_3260_instance_gt.png
./predictions/SCUT-HCCDoc/003876_instance_dt.png
./predictions/M6Doc/0302_03_2020_04_0027_instance_dt.png
./predictions/PubTables-1M-Detection/PMC1444918_2_instance_dt.png
./predictions/CTW-Public/3009716_instance_dt.png
./predictions/ICDAR_2019_RRC_MLT/tr_img_09199_instance_dt.png
./predictions/BaDLAD/e02a954f-2056-40ea-9d80-2628e8b3a3c8_instance_gt.png
./predictions/ICDAR_2023_RRC_ReST/624_instance_dt.png
./predictions/HJDataset/990077217110203941_v17pt1_0089_instance_gt.png
./predictions/ICDAR_2019_RRC_MLT/tr_img_06753_instance_gt.png
./predictions/M6Doc/2117_instance_dt.png
./predictions/ICDAR_2017_RRC_MLT/img_1165_instance_dt.png
./failure-cases/COCO_train2014_000000084383_instance_dt.png
./predictions/ICDAR_2017-POD/POD_2359_instance_dt.png
./predictions/ICDAR_2017-POD/POD_1851_instance_gt.png
./predictions/ICDAR_2015/img_178_instance_dt.png
./predictions/HUST-TR400/IMG_0073_instance_dt.png
./predictions/DocBank/3.tar_1601.01166.gz_ARXIV_Sarnoff_0_instance_dt.png
./predictions/ICDAR_2019-cTDaR-archival/cTDaR_t00515_instance_dt.png
./predictions/CASIA-AHCDB-style2/005_002_1_instance_dt.png
./predictions/M6Doc/0601_0007_0035_instance_gt.png
./predictions/CTW-1500/1013_instance_dt.png
./predictions/TableBank-word/08022012_stratejkplan_11_instance_dt.png
./predictions/ICDAR_2023_RRC_ReST/2667_instance_gt.png
./predictions/D4LA/news_article_1003044493-a_instance_dt.png
./predictions/SCUT-CAB-logical/28-V002P0545_instance_dt.png
./predictions/M6Doc/010203_00557_instance_gt.png
./predictions/PubTabNet/PMC2704928_002_00_instance_gt.png
./predictions/CASIA-HWDB/173-P20_instance_dt.png
./predictions/ICDAR_2023_RRC_HierText/3cf13a8165a80f00_instance_dt.png
./predictions/DocLayNet/7eb034036cd99875fe3bea03ccfc11a0f70776d89ed4bf7f644120f84483df1e_instance_dt.png
./predictions/PubTables-1M-Structure/PMC4960547_table_1_instance_gt.png
./predictions/ICDAR_2023_RRC_HierText/404987dd539681db_instance_gt.png
./predictions/ICDAR_2017-POD/POD_1751_instance_dt.png
./predictions/SCUT-CAB-physical/image1927_instance_gt.png
./predictions/ICDAR_2017_RCTW/image_2599_instance_dt.png
./predictions/ICDAR_2019_RRC_LSVT/gt_13679_instance_dt.png
./predictions/ICDAR_2019_RRC_ReCTS/train_ReCTS_016439_instance_gt.png
./predictions/SCUT-CAB-physical/image791_instance_gt.png
./predictions/NTable-gen/3209_1_disorted_instance_gt.png
./failure-cases/budget_ti12570277_instance_dt.png
./predictions/SCUT-CAB-logical/28-V002P0545_instance_gt.png
./predictions/MTHv2/0001_003_25_13_instance_dt.png
./failure-cases/3e06cfc4e8561d3b_instance_dt.png
./predictions/ICDAR_2013/us-024_page_2_instance_dt.png
./predictions/MTHv2/77-V040P0543_instance_gt.png
./predictions/SCUT-HCCDoc/000875_instance_dt.png
./predictions/ICDAR_2019-cTDaR-archival/cTDaR_t00091_instance_gt.png
./predictions/M6Doc/0201_2020080311_instance_dt.png
./predictions/ICDAR_2019_RRC_MLT/tr_img_06753_instance_dt.png
./predictions/WTW/99a49ebdf9cf721040145b347d2f811bb74ec019_instance_gt.png
./failure-cases/image_3586_instance_dt.png
./predictions/CDLA/val_0418_instance_gt.png
./predictions/WTW/11974636_instance_dt.png
./predictions/HUST-TR400/IMG_0073_instance_gt.png
./predictions/CASIA-AHCDB-style1/172_2_instance_dt.png
./predictions/Total-Text/img540_instance_gt.png
./predictions/ShopSign/image_19148_instance_gt.png
./predictions/ICDAR_2017_RCTW/image_2599_instance_gt.png
./predictions/ICPR_2018-MTWI/TB1eF45LpXXXXbrXVXXunYpLFXX_instance_gt.png
./predictions/MTHv2/0001_003_25_13_instance_gt.png
./predictions/CDLA/val_0418_instance_dt.png
./predictions/SCUT-CAB-physical/image1004_instance_gt.png
./predictions/USTB-SV1K/0921_instance_gt.png
./predictions/ICDAR_2017-POD/POD_1737_instance_dt.png
./predictions/PubTabNet/PMC3305633_003_00_instance_gt.png
./predictions/IIIT-AR-13K/ar_bmw_2012_eng_153_instance_gt.png
./predictions/Total-Text/img393_instance_gt.png
./predictions/STDW/815200_1_instance_dt.png
./predictions/SCUT-HCCDoc/000875_instance_gt.png
./predictions/PubLayNet/PMC1557796_00000_instance_gt.png
./predictions/COCO-Text/COCO_train2014_000000424528_instance_gt.png
./predictions/ICDAR_2019-HDRC/004709094_00881_instance_gt.png
./predictions/M6Doc/0401_02372_instance_gt.png
./predictions/ICDAR_2017_RCTW/image_127_instance_gt.png
./predictions/NTable-gen/2114_1_disorted_instance_gt.png
./predictions/ICDAR_2015/img_134_instance_dt.png
./predictions/SCUT-HCCDoc/006701_instance_dt.png
./predictions/WTW/1dae7514f1ec0524f4457a9b199dd0b01d0c4b35_instance_dt.png
./predictions/CASIA-10k/PAL10723_instance_gt.png
./predictions/ICDAR_2019-cTDaR-modern/cTDaR_t10021_instance_dt.png
./predictions/WTW/customs-declaration-02619_instance_gt.png
./predictions/D4LA/news_article_1003044493-a_instance_gt.png
./predictions/ICDAR_2019_RRC_ArT/gt_3714_instance_gt.png
./predictions/ICDAR_2019-cTDaR-modern/cTDaR_t10021_instance_gt.png
./predictions/ShopSign/image_19002_instance_dt.png
./predictions/PubLayNet/PMC1557796_00000_instance_dt.png
./predictions/SCUT-CAB-logical/image2934_instance_dt.png
./predictions/CTW-Public/3025923_instance_dt.png
./predictions/DocBank/5.tar_1801.01971.gz_capsule_rbc_7_instance_dt.png
./predictions/SCUT-CAB-physical/image791_instance_dt.png
./predictions/COCO-Text/COCO_train2014_000000424528_instance_dt.png
./predictions/ICDAR_2023_RRC_HierText/404987dd539681db_instance_dt.png
./predictions/CASIA-AHCDB-style2/012_010_1_instance_gt.png

